Bridging the Granularity Gap for Acoustic Modeling

While Transformer has become the de-facto standard for speech, modeling upon the fine-grained frame-level features remains an open challenge of capturing long-distance dependencies and distributing the attention weights. We propose \textit{Progressive Down-Sampling} (PDS) which gradually compresses the acoustic features into coarser-grained units containing more complete semantic information, like text-level representation. In addition, we develop a representation fusion method to alleviate information loss that occurs inevitably during high compression. In this way, we compress the acoustic features into 1/32 of the initial length while achieving better or comparable performances on the speech recognition task. And as a bonus, it yields inference speedups ranging from 1.20$\times$ to 1.47$\times$. By reducing the modeling burden, we also achieve competitive results when training on the more challenging speech translation task.

==> data/Conformer-PDS-16.txt <==
0	78.475489
1	64.937513
2	60.863260
3	56.625646
4	68.482710
5	49.996960
6	53.617771
7	56.927829
8	60.867958
9	70.598276
10	87.644709
11	87.095687
12	90.464215

==> data/Conformer-PDS-32.txt <==
0	77.791337
1	64.094539
2	61.430070
3	59.096577
4	70.475332
5	62.091402
6	74.451763
7	91.763158
8	87.369979
9	86.975659
10	93.972064
11	88.853544
12	94.143111

==> data/Conformer-PDS-8.txt <==
0	78.837614
1	62.071707
2	65.957126
3	67.090761
4	57.396896
5	68.126293
6	69.135383
7	78.168894
8	82.381976
9	86.590010
10	88.868214
11	90.082528
12	91.035414

==> data/Distribution-PDS-16.txt <==
0.110000 0.000800
0.120000 0.004100
0.130000 0.005700
0.140000 0.016300
0.150000 0.031000
0.160000 0.054700
0.170000 0.077500
0.180000 0.102000
0.190000 0.148500
0.200000 0.170600
0.210000 0.204900
0.220000 0.308500
0.230000 0.364000
0.240000 0.422000
0.250000 0.564000
0.260000 0.590900
0.270000 0.699400
0.280000 0.818600
0.290000 0.854500
0.300000 0.965500
0.310000 1.101800
0.320000 1.197300
0.330000 1.248700
0.340000 1.286300
0.350000 1.478100
0.360000 1.523000
0.370000 1.552300
0.380000 1.691100
0.390000 1.748200
0.400000 1.798000
0.410000 1.842100
0.420000 1.931900
0.430000 1.905700
0.440000 1.937600
0.450000 2.036300
0.460000 2.131000
0.470000 2.093500
0.480000 2.095100
0.490000 2.020800
0.500000 2.003700
0.510000 2.026500
0.520000 2.053500
0.530000 1.922100
0.540000 1.894300
0.550000 1.867400
0.560000 1.864100
0.570000 1.855900
0.580000 1.799600
0.590000 1.734300
0.600000 1.674800
0.610000 1.539300
0.620000 1.527000
0.630000 1.397300
0.640000 1.376000
0.650000 1.328700
0.660000 1.230800
0.670000 1.216100
0.680000 1.155700
0.690000 1.079800
0.700000 0.990000
0.710000 0.942700
0.720000 0.914900
0.730000 0.875700
0.740000 0.826000
0.750000 0.745200
0.760000 0.737000
0.770000 0.728000
0.780000 0.665200
0.790000 0.603100
0.800000 0.564800
0.810000 0.558300
0.820000 0.517400
0.830000 0.470100
0.840000 0.410500
0.850000 0.395800
0.860000 0.393400
0.870000 0.378700
0.880000 0.364800
0.890000 0.329700
0.900000 0.297900
0.910000 0.279100
0.920000 0.262000
0.930000 0.244800
0.940000 0.241600
0.950000 0.250600
0.960000 0.214700
0.970000 0.212200
0.980000 0.193400
0.990000 0.201600
1.000000 0.173000
1.010000 0.164000
1.020000 0.166500
1.030000 0.155100
1.040000 0.140400
1.050000 0.151800
1.060000 0.137900
1.070000 0.137100
1.080000 0.131400
1.090000 0.116700
1.100000 0.123200
1.110000 0.102800
1.120000 0.093900
1.130000 0.089800
1.140000 0.109400
1.150000 0.118300
1.160000 0.088100
1.170000 0.102800
1.180000 0.099600
1.190000 0.099600
1.200000 0.088100
1.210000 0.098800
1.220000 0.094700
1.230000 0.087300
1.240000 0.080000
1.250000 0.078400
1.260000 0.095500
1.270000 0.084900
1.280000 0.085700
1.290000 0.078400
1.300000 0.073500
1.310000 0.074300
1.320000 0.078400
1.330000 0.084900
1.340000 0.060400
1.350000 0.062800
1.360000 0.062800
1.370000 0.074300
1.380000 0.064500
1.390000 0.066900
1.400000 0.074300
1.410000 0.066900
1.420000 0.073500
1.430000 0.068600
1.440000 0.071800
1.450000 0.070200
1.460000 0.066100
1.470000 0.062000
1.480000 0.064500
1.490000 0.062000
1.500000 0.071000
1.510000 0.053900
1.520000 0.060400
1.530000 0.066100
1.540000 0.075100
1.550000 0.066100
1.560000 0.062800
1.570000 0.060400
1.580000 0.061200
1.590000 0.066900
1.600000 0.065300
1.610000 0.062000
1.620000 0.062000
1.630000 0.066900
1.640000 0.069400
1.650000 0.057100
1.660000 0.063700
1.670000 0.057900
1.680000 0.071800
1.690000 0.061200
1.700000 0.050600
1.710000 0.063700
1.720000 0.052200
1.730000 0.049800
1.740000 0.053900
1.750000 0.055500
1.760000 0.048200
1.770000 0.071800
1.780000 0.053900
1.790000 0.063700
1.800000 0.062000
1.810000 0.047300
1.820000 0.042400
1.830000 0.060400
1.840000 0.055500
1.850000 0.057900
1.860000 0.068600
1.870000 0.060400
1.880000 0.050600
1.890000 0.047300
1.900000 0.060400
1.910000 0.059600
1.920000 0.066900
1.930000 0.057100
1.940000 0.053100
1.950000 0.049000
1.960000 0.057100
1.970000 0.053100
1.980000 0.048200
1.990000 0.056300
2.000000 0.052200
2.010000 0.035900
2.020000 0.046500
2.030000 0.053900
2.040000 0.042400
2.050000 0.049800
2.060000 0.051400
2.070000 0.043300
2.080000 0.047300
2.090000 0.040000
2.100000 0.059600
2.110000 0.044100
2.120000 0.041600
2.130000 0.041600
2.140000 0.046500
2.150000 0.047300
2.160000 0.043300
2.170000 0.043300
2.180000 0.036700
2.190000 0.051400
2.200000 0.049000
2.210000 0.041600
2.220000 0.034300
2.230000 0.044900
2.240000 0.048200
2.250000 0.037500
2.260000 0.053100
2.270000 0.039200
2.280000 0.042400
2.290000 0.039200
2.300000 0.037500
2.310000 0.036700
2.320000 0.043300
2.330000 0.036700
2.340000 0.041600
2.350000 0.043300
2.360000 0.035900
2.370000 0.035900
2.380000 0.038400
2.390000 0.041600
2.400000 0.040000
2.410000 0.044900
2.420000 0.032600
2.430000 0.037500
2.440000 0.024500
2.450000 0.040800
2.460000 0.031800
2.470000 0.030200
2.480000 0.031000
2.490000 0.031800
2.500000 0.028600
2.510000 0.033500
2.520000 0.041600
2.530000 0.031800
2.540000 0.028600
2.550000 0.035900
2.560000 0.031800
2.570000 0.030200
2.580000 0.038400
2.590000 0.033500
2.600000 0.037500
2.610000 0.024500
2.620000 0.031000
2.630000 0.031800
2.640000 0.037500
2.650000 0.031800
2.660000 0.029400
2.670000 0.024500
2.680000 0.024500
2.690000 0.026100
2.700000 0.024500
2.710000 0.032600
2.720000 0.030200
2.730000 0.021200
2.740000 0.022900
2.750000 0.032600
2.760000 0.021200
2.770000 0.019600
2.780000 0.019600
2.790000 0.031800
2.800000 0.022000
2.810000 0.028600
2.820000 0.031000
2.830000 0.022900
2.840000 0.026100
2.850000 0.020400
2.860000 0.022000
2.870000 0.031000
2.880000 0.020400
2.890000 0.024500
2.900000 0.022000
2.910000 0.020400
2.920000 0.018800
2.930000 0.020400
2.940000 0.020400
2.950000 0.017100
2.960000 0.015500
2.970000 0.019600
2.980000 0.021200
2.990000 0.018800
3.000000 0.018800
3.010000 0.018800
3.020000 0.021200
3.030000 0.018800
3.040000 0.017100
3.050000 0.020400
3.060000 0.018800
3.070000 0.016300
3.080000 0.021200
3.090000 0.018800
3.100000 0.022900
3.110000 0.018000
3.120000 0.018800
3.130000 0.019600
3.140000 0.012200
3.150000 0.018800
3.160000 0.013900
3.170000 0.020400
3.180000 0.020400
3.190000 0.012200
3.200000 0.015500
3.210000 0.018800
3.220000 0.016300
3.230000 0.017100
3.240000 0.015500
3.250000 0.013100
3.260000 0.011400
3.270000 0.013100
3.280000 0.018000
3.290000 0.016300
3.300000 0.010600
3.310000 0.018800
3.320000 0.015500
3.330000 0.018800
3.340000 0.020400
3.350000 0.009800
3.360000 0.012200
3.370000 0.017100
3.380000 0.012200
3.390000 0.020400
3.400000 0.019600
3.410000 0.013900
3.420000 0.007300
3.430000 0.016300
3.440000 0.013100
3.450000 0.010600
3.460000 0.012200
3.470000 0.013100
3.480000 0.022000
3.490000 0.006500
3.500000 0.013900
3.510000 0.016300
3.520000 0.011400
3.530000 0.011400
3.540000 0.011400
3.550000 0.013100
3.560000 0.012200
3.570000 0.013900
3.580000 0.009000
3.590000 0.009000
3.600000 0.010600
3.610000 0.016300
3.620000 0.006500
3.630000 0.015500
3.640000 0.013900
3.650000 0.013100
3.660000 0.012200
3.670000 0.015500
3.680000 0.010600
3.690000 0.009000
3.700000 0.009800
3.710000 0.008200
3.720000 0.013100
3.730000 0.009000
3.740000 0.009800
3.750000 0.011400
3.760000 0.007300
3.770000 0.008200
3.780000 0.006500
3.790000 0.009800
3.800000 0.011400
3.810000 0.013100
3.820000 0.009000
3.830000 0.015500
3.840000 0.013100
3.850000 0.006500
3.860000 0.009800
3.870000 0.010600
3.880000 0.009000
3.890000 0.009000
3.900000 0.009800
3.910000 0.010600
3.920000 0.006500
3.930000 0.009000
3.940000 0.007300
3.950000 0.013900
3.960000 0.008200
3.970000 0.008200
3.980000 0.009000
3.990000 0.009000
4.000000 0.009000
4.010000 0.006500
4.020000 0.008200
4.030000 0.008200
4.040000 0.003300
4.050000 0.009800
4.060000 0.013100
4.070000 0.005700
4.080000 0.010600
4.090000 0.006500
4.100000 0.009800
4.110000 0.008200
4.120000 0.008200
4.130000 0.004900
4.140000 0.006500
4.150000 0.007300
4.160000 0.004900
4.170000 0.003300
4.180000 0.006500
4.190000 0.005700
4.200000 0.004100
4.210000 0.014700
4.220000 0.006500
4.230000 0.010600
4.240000 0.008200
4.250000 0.006500
4.260000 0.005700
4.270000 0.009000
4.280000 0.009000
4.290000 0.007300
4.300000 0.006500
4.310000 0.008200
4.320000 0.008200
4.330000 0.006500
4.340000 0.009000
4.350000 0.002400
4.360000 0.006500
4.370000 0.005700
4.380000 0.004900
4.390000 0.009000
4.400000 0.007300
4.410000 0.004900
4.420000 0.004900
4.430000 0.009800
4.440000 0.005700
4.450000 0.008200
4.460000 0.003300
4.470000 0.006500
4.480000 0.005700
4.490000 0.006500
4.500000 0.007300
4.510000 0.005700
4.520000 0.003300
4.530000 0.006500
4.540000 0.005700
4.550000 0.003300
4.560000 0.004100
4.570000 0.005700
4.580000 0.003300
4.590000 0.009000
4.600000 0.009800
4.610000 0.008200
4.620000 0.004900
4.630000 0.003300
4.640000 0.006500
4.650000 0.008200
4.660000 0.004900
4.670000 0.006500
4.680000 0.004100
4.690000 0.006500
4.700000 0.004100
4.710000 0.006500
4.720000 0.004100
4.730000 0.008200
4.740000 0.003300
4.750000 0.003300
4.760000 0.007300
4.770000 0.005700
4.780000 0.004100
4.790000 0.004900
4.800000 0.007300
4.810000 0.005700
4.820000 0.004900
4.830000 0.008200
4.840000 0.006500
4.850000 0.005700
4.860000 0.005700
4.870000 0.001600
4.880000 0.007300
4.890000 0.002400
4.900000 0.004100
4.910000 0.002400
4.920000 0.004100
4.930000 0.001600
4.940000 0.004900
4.950000 0.001600
4.960000 0.005700
4.970000 0.003300
4.980000 0.001600
4.990000 0.004100
5.000000 0.005700
5.010000 0.006500
5.020000 0.002400
5.030000 0.006500
5.040000 0.004900
5.050000 0.001600
5.060000 0.004100
5.070000 0.004100
5.080000 0.003300
5.090000 0.005700
5.100000 0.004100
5.110000 0.004100
5.120000 0.001600
5.130000 0.004100
5.140000 0.005700
5.150000 0.004100
5.160000 0.004100
5.170000 0.003300
5.180000 0.003300
5.190000 0.002400
5.200000 0.004900
5.220000 0.004100
5.230000 0.003300
5.240000 0.004100
5.250000 0.008200
5.260000 0.001600
5.270000 0.006500
5.280000 0.004100
5.290000 0.001600
5.310000 0.002400
5.320000 0.003300
5.330000 0.005700
5.340000 0.004100
5.350000 0.002400
5.360000 0.004100
5.370000 0.000800
5.380000 0.001600
5.390000 0.003300
5.400000 0.003300
5.410000 0.000800
5.420000 0.002400
5.430000 0.004900
5.440000 0.002400
5.450000 0.001600
5.460000 0.002400
5.470000 0.001600
5.490000 0.001600
5.500000 0.003300
5.510000 0.006500
5.530000 0.002400
5.540000 0.000800
5.550000 0.001600
5.560000 0.001600
5.570000 0.003300
5.580000 0.000800
5.590000 0.004100
5.600000 0.004100
5.610000 0.003300
5.620000 0.005700
5.630000 0.002400
5.640000 0.003300
5.650000 0.003300
5.660000 0.004100
5.670000 0.000800
5.680000 0.000800
5.700000 0.003300
5.710000 0.000800
5.720000 0.003300
5.730000 0.001600
5.740000 0.001600
5.750000 0.000800
5.760000 0.003300
5.770000 0.001600
5.780000 0.002400
5.790000 0.004100
5.800000 0.002400
5.810000 0.001600
5.820000 0.003300
5.830000 0.000800
5.840000 0.002400
5.850000 0.003300
5.860000 0.002400
5.870000 0.000800
5.880000 0.002400
5.890000 0.000800
5.900000 0.002400
5.910000 0.001600
5.920000 0.001600
5.930000 0.004100
5.940000 0.001600
5.960000 0.001600
5.980000 0.002400
5.990000 0.000800
6.000000 0.000800
6.010000 0.001600
6.020000 0.002400
6.040000 0.003300
6.050000 0.002400
6.060000 0.002400
6.070000 0.000800
6.080000 0.002400
6.090000 0.002400
6.100000 0.002400
6.110000 0.001600
6.120000 0.002400
6.130000 0.002400
6.140000 0.003300
6.150000 0.000800
6.160000 0.001600
6.170000 0.001600
6.180000 0.001600
6.190000 0.002400
6.200000 0.001600
6.210000 0.001600
6.220000 0.001600
6.230000 0.000800
6.240000 0.000800
6.250000 0.003300
6.260000 0.002400
6.270000 0.001600
6.280000 0.001600
6.290000 0.002400
6.300000 0.001600
6.310000 0.000800
6.320000 0.002400
6.330000 0.000800
6.340000 0.001600
6.360000 0.000800
6.370000 0.004100
6.380000 0.001600
6.390000 0.000800
6.400000 0.001600
6.410000 0.000800
6.420000 0.000800
6.430000 0.000800
6.440000 0.000800
6.450000 0.000800
6.460000 0.004100
6.470000 0.003300
6.480000 0.000800
6.490000 0.000800
6.510000 0.000800
6.520000 0.001600
6.530000 0.000800
6.540000 0.001600
6.560000 0.000800
6.570000 0.000800
6.580000 0.001600
6.590000 0.003300
6.600000 0.001600
6.620000 0.001600
6.640000 0.001600
6.650000 0.000800
6.660000 0.001600
6.670000 0.002400
6.680000 0.002400
6.690000 0.001600
6.700000 0.000800
6.710000 0.001600
6.720000 0.002400
6.730000 0.001600
6.740000 0.001600
6.760000 0.001600
6.770000 0.000800
6.780000 0.000800
6.790000 0.000800
6.800000 0.000800
6.810000 0.000800
6.820000 0.001600
6.830000 0.001600
6.840000 0.000800
6.860000 0.000800
6.870000 0.000800
6.880000 0.000800
6.890000 0.001600
6.920000 0.000800
6.930000 0.001600
6.940000 0.001600
6.950000 0.000800
6.970000 0.002400
6.980000 0.000800
6.990000 0.001600
7.000000 0.000800
7.010000 0.000800
7.030000 0.001600
7.040000 0.001600
7.070000 0.003300
7.080000 0.001600
7.090000 0.001600
7.110000 0.000800
7.120000 0.000800
7.130000 0.001600
7.140000 0.002400
7.190000 0.000800
7.210000 0.000800
7.220000 0.000800
7.230000 0.000800
7.240000 0.003300
7.270000 0.001600
7.290000 0.000800
7.310000 0.001600
7.320000 0.001600
7.330000 0.000800
7.340000 0.000800
7.350000 0.000800
7.370000 0.000800
7.380000 0.000800
7.390000 0.001600
7.400000 0.000800
7.420000 0.000800
7.430000 0.000800
7.440000 0.000800
7.460000 0.001600
7.470000 0.000800
7.500000 0.000800
7.520000 0.001600
7.540000 0.000800
7.550000 0.000800
7.560000 0.000800
7.570000 0.000800
7.580000 0.000800
7.600000 0.000800
7.620000 0.001600
7.630000 0.000800
7.640000 0.000800
7.650000 0.000800
7.660000 0.002400
7.690000 0.001600
7.700000 0.000800
7.730000 0.001600
7.760000 0.000800
7.780000 0.000800
7.790000 0.000800
7.800000 0.000800
7.810000 0.000800
7.820000 0.000800
7.850000 0.001600
7.860000 0.000800
7.870000 0.000800
7.880000 0.000800
7.900000 0.000800
7.910000 0.000800
7.920000 0.000800
7.950000 0.000800
7.980000 0.000800
8.000000 0.000800
8.020000 0.000800
8.030000 0.000800
8.070000 0.000800
8.080000 0.001600
8.110000 0.000800
8.140000 0.000800
8.160000 0.000800
8.170000 0.000800
8.180000 0.000800
8.230000 0.000800
8.240000 0.000800
8.260000 0.000800
8.380000 0.001600
8.390000 0.000800
8.420000 0.000800
8.440000 0.000800
8.470000 0.000800
8.480000 0.000800
8.540000 0.000800
8.550000 0.001600
8.730000 0.000800
8.750000 0.000800
8.850000 0.000800
8.880000 0.000800
9.110000 0.001600
9.130000 0.000800
9.150000 0.000800
9.580000 0.000800
9.650000 0.000800
9.960000 0.000800
10.020000 0.000800
10.060000 0.000800
10.070000 0.000800
10.150000 0.000800
11.570000 0.000800


==> data/Distribution-PDS-32.txt <==
0.210000 0.001600
0.220000 0.001600
0.230000 0.003200
0.240000 0.001600
0.250000 0.001600
0.280000 0.001600
0.290000 0.003200
0.300000 0.006500
0.310000 0.006500
0.320000 0.006500
0.330000 0.008100
0.340000 0.017800
0.350000 0.024200
0.360000 0.038800
0.370000 0.032300
0.380000 0.040400
0.390000 0.048500
0.400000 0.061400
0.410000 0.082400
0.420000 0.082400
0.430000 0.093700
0.440000 0.117900
0.450000 0.113100
0.460000 0.153400
0.470000 0.189000
0.480000 0.180900
0.490000 0.198600
0.500000 0.237400
0.510000 0.339200
0.520000 0.323000
0.530000 0.332700
0.540000 0.374700
0.550000 0.371500
0.560000 0.440900
0.570000 0.452200
0.580000 0.521700
0.590000 0.557200
0.600000 0.625000
0.610000 0.618600
0.620000 0.705800
0.630000 0.799400
0.640000 0.841400
0.650000 0.776800
0.660000 0.865700
0.670000 0.983600
0.680000 0.964200
0.690000 1.059500
0.700000 1.088500
0.710000 1.162800
0.720000 1.267800
0.730000 1.217700
0.740000 1.230700
0.750000 1.292000
0.760000 1.342100
0.770000 1.380900
0.780000 1.455200
0.790000 1.542400
0.800000 1.484200
0.810000 1.534300
0.820000 1.555300
0.830000 1.563400
0.840000 1.548800
0.850000 1.576300
0.860000 1.595700
0.870000 1.586000
0.880000 1.569800
0.890000 1.526200
0.900000 1.621500
0.910000 1.531100
0.920000 1.634400
0.930000 1.481000
0.940000 1.510100
0.950000 1.450300
0.960000 1.411500
0.970000 1.374400
0.980000 1.379200
0.990000 1.382500
1.000000 1.327600
1.010000 1.225800
1.020000 1.285600
1.030000 1.132100
1.040000 1.200000
1.050000 1.143400
1.060000 1.032000
1.070000 1.004600
1.080000 1.038500
1.090000 0.930300
1.100000 1.020700
1.110000 0.956100
1.120000 0.859200
1.130000 0.791400
1.140000 0.780100
1.150000 0.856000
1.160000 0.744500
1.170000 0.652500
1.180000 0.671900
1.190000 0.608900
1.200000 0.608900
1.210000 0.518400
1.220000 0.516800
1.230000 0.563600
1.240000 0.497400
1.250000 0.421500
1.260000 0.428000
1.270000 0.434400
1.280000 0.368200
1.290000 0.350500
1.300000 0.386000
1.310000 0.311700
1.320000 0.310100
1.330000 0.290700
1.340000 0.285900
1.350000 0.281000
1.360000 0.234200
1.370000 0.224500
1.380000 0.245500
1.390000 0.227700
1.400000 0.205100
1.410000 0.216400
1.420000 0.174400
1.430000 0.177700
1.440000 0.203500
1.450000 0.182500
1.460000 0.184100
1.470000 0.163100
1.480000 0.172800
1.490000 0.164700
1.500000 0.185700
1.510000 0.137300
1.520000 0.138900
1.530000 0.126000
1.540000 0.116300
1.550000 0.127600
1.560000 0.121100
1.570000 0.116300
1.580000 0.098500
1.590000 0.100100
1.600000 0.096900
1.610000 0.098500
1.620000 0.114700
1.630000 0.080800
1.640000 0.108200
1.650000 0.090400
1.660000 0.090400
1.670000 0.085600
1.680000 0.069400
1.690000 0.072700
1.700000 0.069400
1.710000 0.084000
1.720000 0.082400
1.730000 0.056500
1.740000 0.054900
1.750000 0.058100
1.760000 0.063000
1.770000 0.075900
1.780000 0.058100
1.790000 0.056500
1.800000 0.048500
1.810000 0.056500
1.820000 0.077500
1.830000 0.050100
1.840000 0.046800
1.850000 0.051700
1.860000 0.061400
1.870000 0.053300
1.880000 0.061400
1.890000 0.048500
1.900000 0.033900
1.910000 0.048500
1.920000 0.035500
1.930000 0.043600
1.940000 0.038800
1.950000 0.075900
1.960000 0.051700
1.970000 0.051700
1.980000 0.043600
1.990000 0.032300
2.000000 0.025800
2.010000 0.042000
2.020000 0.046800
2.030000 0.048500
2.040000 0.042000
2.050000 0.040400
2.060000 0.030700
2.070000 0.022600
2.080000 0.032300
2.090000 0.033900
2.100000 0.050100
2.110000 0.037100
2.120000 0.035500
2.130000 0.027500
2.140000 0.040400
2.150000 0.033900
2.160000 0.033900
2.170000 0.030700
2.180000 0.043600
2.190000 0.024200
2.200000 0.024200
2.210000 0.027500
2.220000 0.042000
2.230000 0.030700
2.240000 0.033900
2.250000 0.042000
2.260000 0.027500
2.270000 0.043600
2.280000 0.029100
2.290000 0.033900
2.300000 0.024200
2.310000 0.027500
2.320000 0.017800
2.330000 0.024200
2.340000 0.037100
2.350000 0.019400
2.360000 0.030700
2.370000 0.032300
2.380000 0.037100
2.390000 0.050100
2.400000 0.021000
2.410000 0.037100
2.420000 0.032300
2.430000 0.024200
2.440000 0.025800
2.450000 0.029100
2.460000 0.035500
2.470000 0.033900
2.480000 0.024200
2.490000 0.030700
2.500000 0.019400
2.510000 0.029100
2.520000 0.024200
2.530000 0.021000
2.540000 0.032300
2.550000 0.025800
2.560000 0.019400
2.570000 0.024200
2.580000 0.027500
2.590000 0.024200
2.600000 0.021000
2.610000 0.029100
2.620000 0.025800
2.630000 0.017800
2.640000 0.021000
2.650000 0.024200
2.660000 0.019400
2.670000 0.017800
2.680000 0.024200
2.690000 0.021000
2.700000 0.025800
2.710000 0.032300
2.720000 0.025800
2.730000 0.029100
2.740000 0.021000
2.750000 0.025800
2.760000 0.029100
2.770000 0.022600
2.780000 0.029100
2.790000 0.024200
2.800000 0.025800
2.810000 0.019400
2.820000 0.021000
2.830000 0.008100
2.840000 0.019400
2.850000 0.012900
2.860000 0.019400
2.870000 0.016200
2.880000 0.025800
2.890000 0.014500
2.900000 0.021000
2.910000 0.027500
2.920000 0.017800
2.930000 0.017800
2.940000 0.011300
2.950000 0.009700
2.960000 0.017800
2.970000 0.019400
2.980000 0.029100
2.990000 0.016200
3.000000 0.021000
3.010000 0.022600
3.020000 0.016200
3.030000 0.029100
3.040000 0.025800
3.050000 0.017800
3.060000 0.019400
3.070000 0.012900
3.080000 0.012900
3.090000 0.011300
3.100000 0.022600
3.110000 0.009700
3.120000 0.012900
3.130000 0.009700
3.140000 0.016200
3.150000 0.017800
3.160000 0.017800
3.170000 0.021000
3.180000 0.014500
3.190000 0.014500
3.200000 0.021000
3.210000 0.024200
3.220000 0.012900
3.230000 0.012900
3.240000 0.011300
3.250000 0.016200
3.260000 0.017800
3.270000 0.025800
3.280000 0.008100
3.290000 0.021000
3.300000 0.016200
3.310000 0.014500
3.320000 0.011300
3.330000 0.012900
3.340000 0.011300
3.350000 0.012900
3.360000 0.004800
3.370000 0.006500
3.380000 0.009700
3.390000 0.011300
3.400000 0.011300
3.410000 0.019400
3.420000 0.008100
3.430000 0.021000
3.440000 0.008100
3.450000 0.009700
3.460000 0.011300
3.470000 0.009700
3.480000 0.006500
3.490000 0.025800
3.500000 0.019400
3.510000 0.012900
3.520000 0.011300
3.530000 0.022600
3.540000 0.016200
3.550000 0.011300
3.560000 0.019400
3.570000 0.011300
3.580000 0.017800
3.590000 0.016200
3.600000 0.014500
3.610000 0.011300
3.620000 0.009700
3.630000 0.017800
3.640000 0.021000
3.650000 0.014500
3.660000 0.008100
3.670000 0.009700
3.680000 0.021000
3.690000 0.004800
3.700000 0.006500
3.710000 0.008100
3.720000 0.011300
3.730000 0.008100
3.740000 0.011300
3.750000 0.006500
3.760000 0.008100
3.770000 0.008100
3.780000 0.022600
3.790000 0.011300
3.800000 0.009700
3.810000 0.011300
3.820000 0.006500
3.830000 0.016200
3.840000 0.006500
3.850000 0.006500
3.860000 0.011300
3.870000 0.008100
3.880000 0.014500
3.890000 0.006500
3.900000 0.011300
3.910000 0.006500
3.920000 0.004800
3.930000 0.009700
3.940000 0.004800
3.950000 0.009700
3.960000 0.014500
3.970000 0.004800
3.980000 0.004800
3.990000 0.008100
4.000000 0.003200
4.010000 0.016200
4.020000 0.009700
4.030000 0.011300
4.040000 0.016200
4.050000 0.014500
4.060000 0.006500
4.070000 0.008100
4.080000 0.006500
4.090000 0.008100
4.100000 0.014500
4.110000 0.009700
4.120000 0.012900
4.130000 0.009700
4.140000 0.014500
4.150000 0.004800
4.160000 0.012900
4.170000 0.012900
4.180000 0.009700
4.190000 0.009700
4.200000 0.008100
4.210000 0.016200
4.220000 0.008100
4.230000 0.003200
4.240000 0.004800
4.250000 0.006500
4.260000 0.012900
4.270000 0.004800
4.280000 0.012900
4.290000 0.008100
4.300000 0.011300
4.310000 0.011300
4.320000 0.008100
4.330000 0.009700
4.340000 0.008100
4.350000 0.004800
4.360000 0.006500
4.370000 0.008100
4.380000 0.006500
4.390000 0.008100
4.400000 0.006500
4.410000 0.008100
4.420000 0.003200
4.430000 0.009700
4.440000 0.009700
4.450000 0.014500
4.460000 0.008100
4.470000 0.006500
4.480000 0.012900
4.490000 0.012900
4.500000 0.014500
4.510000 0.008100
4.520000 0.014500
4.530000 0.011300
4.540000 0.006500
4.550000 0.008100
4.560000 0.006500
4.570000 0.011300
4.580000 0.009700
4.590000 0.004800
4.600000 0.006500
4.610000 0.008100
4.620000 0.003200
4.630000 0.004800
4.640000 0.008100
4.650000 0.011300
4.660000 0.004800
4.670000 0.004800
4.680000 0.009700
4.690000 0.014500
4.700000 0.006500
4.710000 0.006500
4.720000 0.006500
4.730000 0.001600
4.740000 0.008100
4.750000 0.004800
4.760000 0.009700
4.770000 0.011300
4.780000 0.008100
4.790000 0.011300
4.800000 0.004800
4.810000 0.008100
4.820000 0.009700
4.830000 0.009700
4.840000 0.008100
4.850000 0.001600
4.860000 0.006500
4.870000 0.009700
4.880000 0.006500
4.890000 0.004800
4.900000 0.006500
4.910000 0.008100
4.920000 0.004800
4.930000 0.004800
4.940000 0.008100
4.950000 0.004800
4.960000 0.011300
4.970000 0.006500
4.980000 0.004800
4.990000 0.012900
5.000000 0.008100
5.010000 0.003200
5.020000 0.008100
5.030000 0.001600
5.040000 0.008100
5.050000 0.009700
5.060000 0.006500
5.070000 0.006500
5.080000 0.006500
5.090000 0.011300
5.100000 0.001600
5.110000 0.011300
5.120000 0.011300
5.130000 0.014500
5.140000 0.008100
5.150000 0.003200
5.160000 0.008100
5.170000 0.011300
5.180000 0.001600
5.190000 0.003200
5.200000 0.003200
5.210000 0.008100
5.220000 0.004800
5.230000 0.003200
5.240000 0.001600
5.250000 0.003200
5.260000 0.004800
5.280000 0.011300
5.290000 0.001600
5.300000 0.011300
5.310000 0.008100
5.320000 0.004800
5.330000 0.003200
5.340000 0.016200
5.350000 0.004800
5.360000 0.006500
5.370000 0.004800
5.380000 0.003200
5.390000 0.004800
5.400000 0.006500
5.410000 0.004800
5.420000 0.004800
5.430000 0.009700
5.440000 0.006500
5.450000 0.014500
5.460000 0.009700
5.470000 0.006500
5.480000 0.011300
5.490000 0.011300
5.500000 0.006500
5.510000 0.008100
5.520000 0.006500
5.530000 0.009700
5.540000 0.003200
5.550000 0.008100
5.560000 0.004800
5.570000 0.008100
5.580000 0.008100
5.590000 0.008100
5.600000 0.009700
5.610000 0.006500
5.620000 0.003200
5.630000 0.006500
5.640000 0.004800
5.650000 0.011300
5.660000 0.008100
5.670000 0.012900
5.680000 0.004800
5.690000 0.004800
5.700000 0.004800
5.710000 0.016200
5.720000 0.003200
5.730000 0.003200
5.740000 0.009700
5.750000 0.006500
5.760000 0.004800
5.770000 0.009700
5.780000 0.008100
5.790000 0.006500
5.800000 0.008100
5.810000 0.003200
5.820000 0.009700
5.830000 0.006500
5.840000 0.008100
5.850000 0.004800
5.860000 0.011300
5.870000 0.004800
5.880000 0.004800
5.890000 0.008100
5.900000 0.011300
5.910000 0.008100
5.920000 0.009700
5.930000 0.003200
5.940000 0.012900
5.950000 0.017800
5.960000 0.006500
5.970000 0.006500
5.980000 0.011300
5.990000 0.008100
6.000000 0.004800
6.010000 0.008100
6.020000 0.011300
6.030000 0.008100
6.040000 0.012900
6.050000 0.008100
6.060000 0.004800
6.070000 0.006500
6.080000 0.016200
6.100000 0.017800
6.110000 0.006500
6.120000 0.004800
6.130000 0.017800
6.140000 0.004800
6.150000 0.012900
6.160000 0.004800
6.170000 0.008100
6.180000 0.011300
6.190000 0.009700
6.200000 0.009700
6.210000 0.008100
6.220000 0.012900
6.230000 0.008100
6.240000 0.006500
6.250000 0.008100
6.260000 0.004800
6.270000 0.012900
6.280000 0.011300
6.290000 0.009700
6.300000 0.009700
6.310000 0.003200
6.320000 0.011300
6.330000 0.006500
6.340000 0.008100
6.350000 0.006500
6.360000 0.012900
6.370000 0.008100
6.380000 0.014500
6.390000 0.008100
6.400000 0.006500
6.410000 0.011300
6.420000 0.009700
6.430000 0.006500
6.440000 0.006500
6.450000 0.006500
6.460000 0.014500
6.470000 0.014500
6.480000 0.009700
6.490000 0.009700
6.500000 0.012900
6.510000 0.008100
6.520000 0.014500
6.530000 0.009700
6.540000 0.006500
6.550000 0.009700
6.560000 0.008100
6.570000 0.009700
6.580000 0.009700
6.590000 0.009700
6.600000 0.012900
6.610000 0.012900
6.620000 0.006500
6.630000 0.011300
6.640000 0.012900
6.650000 0.003200
6.660000 0.011300
6.670000 0.003200
6.680000 0.011300
6.690000 0.011300
6.700000 0.008100
6.710000 0.012900
6.720000 0.019400
6.730000 0.008100
6.740000 0.009700
6.750000 0.006500
6.760000 0.006500
6.770000 0.012900
6.780000 0.012900
6.790000 0.006500
6.800000 0.014500
6.810000 0.004800
6.820000 0.006500
6.830000 0.011300
6.840000 0.008100
6.850000 0.014500
6.860000 0.006500
6.870000 0.009700
6.880000 0.006500
6.890000 0.008100
6.900000 0.011300
6.910000 0.011300
6.920000 0.012900
6.930000 0.012900
6.940000 0.009700
6.950000 0.011300
6.960000 0.006500
6.970000 0.014500
6.980000 0.004800
6.990000 0.009700
7.000000 0.011300
7.010000 0.016200
7.020000 0.017800
7.030000 0.011300
7.040000 0.009700
7.050000 0.009700
7.060000 0.009700
7.070000 0.009700
7.080000 0.004800
7.090000 0.009700
7.100000 0.014500
7.110000 0.009700
7.120000 0.012900
7.130000 0.001600
7.140000 0.008100
7.150000 0.019400
7.160000 0.008100
7.170000 0.014500
7.180000 0.012900
7.190000 0.006500
7.200000 0.012900
7.210000 0.008100
7.220000 0.006500
7.230000 0.008100
7.240000 0.011300
7.250000 0.008100
7.260000 0.006500
7.270000 0.006500
7.280000 0.014500
7.290000 0.009700
7.300000 0.014500
7.310000 0.016200
7.320000 0.014500
7.330000 0.001600
7.340000 0.016200
7.350000 0.009700
7.360000 0.011300
7.370000 0.016200
7.380000 0.016200
7.390000 0.014500
7.400000 0.016200
7.410000 0.014500
7.420000 0.017800
7.430000 0.009700
7.440000 0.006500
7.450000 0.008100
7.460000 0.008100
7.470000 0.008100
7.480000 0.012900
7.490000 0.008100
7.500000 0.004800
7.510000 0.004800
7.520000 0.008100
7.530000 0.009700
7.540000 0.011300
7.550000 0.012900
7.560000 0.009700
7.570000 0.009700
7.580000 0.006500
7.590000 0.008100
7.600000 0.011300
7.610000 0.006500
7.620000 0.009700
7.630000 0.008100
7.640000 0.008100
7.650000 0.006500
7.660000 0.014500
7.670000 0.008100
7.680000 0.008100
7.690000 0.008100
7.700000 0.001600
7.710000 0.009700
7.720000 0.011300
7.740000 0.004800
7.750000 0.014500
7.760000 0.009700
7.770000 0.006500
7.780000 0.003200
7.790000 0.008100
7.800000 0.011300
7.810000 0.011300
7.820000 0.014500
7.830000 0.011300
7.840000 0.011300
7.850000 0.009700
7.860000 0.006500
7.870000 0.014500
7.880000 0.006500
7.890000 0.001600
7.900000 0.009700
7.910000 0.004800
7.920000 0.006500
7.930000 0.008100
7.940000 0.008100
7.950000 0.001600
7.960000 0.004800
7.970000 0.008100
7.980000 0.011300
7.990000 0.009700
8.000000 0.008100
8.010000 0.014500
8.020000 0.008100
8.030000 0.006500
8.040000 0.011300
8.050000 0.008100
8.060000 0.004800
8.070000 0.008100
8.080000 0.009700
8.090000 0.009700
8.100000 0.009700
8.110000 0.012900
8.120000 0.004800
8.130000 0.008100
8.140000 0.003200
8.150000 0.004800
8.160000 0.008100
8.170000 0.019400
8.180000 0.008100
8.190000 0.004800
8.200000 0.012900
8.210000 0.011300
8.220000 0.009700
8.230000 0.006500
8.240000 0.008100
8.250000 0.004800
8.260000 0.009700
8.270000 0.006500
8.280000 0.004800
8.290000 0.003200
8.300000 0.009700
8.310000 0.009700
8.320000 0.001600
8.330000 0.009700
8.340000 0.009700
8.350000 0.009700
8.360000 0.003200
8.370000 0.012900
8.380000 0.003200
8.390000 0.004800
8.400000 0.006500
8.410000 0.011300
8.420000 0.006500
8.430000 0.008100
8.440000 0.004800
8.450000 0.009700
8.460000 0.009700
8.470000 0.006500
8.480000 0.011300
8.490000 0.006500
8.500000 0.004800
8.510000 0.006500
8.520000 0.011300
8.530000 0.006500
8.540000 0.011300
8.550000 0.011300
8.560000 0.004800
8.570000 0.009700
8.580000 0.012900
8.590000 0.006500
8.600000 0.003200
8.610000 0.003200
8.620000 0.004800
8.630000 0.006500
8.640000 0.009700
8.650000 0.006500
8.660000 0.008100
8.670000 0.006500
8.680000 0.011300
8.690000 0.006500
8.700000 0.003200
8.710000 0.009700
8.720000 0.008100
8.730000 0.009700
8.740000 0.006500
8.750000 0.006500
8.760000 0.008100
8.770000 0.008100
8.780000 0.008100
8.790000 0.004800
8.800000 0.008100
8.810000 0.008100
8.820000 0.004800
8.830000 0.008100
8.840000 0.008100
8.850000 0.006500
8.860000 0.004800
8.870000 0.011300
8.880000 0.006500
8.890000 0.009700
8.900000 0.003200
8.910000 0.006500
8.920000 0.014500
8.930000 0.008100
8.940000 0.004800
8.950000 0.003200
8.960000 0.008100
8.970000 0.008100
8.980000 0.009700
8.990000 0.003200
9.000000 0.009700
9.010000 0.006500
9.020000 0.008100
9.030000 0.009700
9.040000 0.003200
9.050000 0.008100
9.060000 0.006500
9.070000 0.008100
9.080000 0.008100
9.090000 0.008100
9.100000 0.006500
9.110000 0.006500
9.120000 0.001600
9.130000 0.011300
9.140000 0.001600
9.150000 0.006500
9.160000 0.004800
9.170000 0.006500
9.180000 0.006500
9.190000 0.003200
9.200000 0.011300
9.210000 0.006500
9.220000 0.012900
9.230000 0.011300
9.240000 0.006500
9.250000 0.006500
9.260000 0.009700
9.270000 0.003200
9.280000 0.006500
9.290000 0.009700
9.300000 0.003200
9.310000 0.011300
9.320000 0.008100
9.330000 0.016200
9.340000 0.004800
9.350000 0.006500
9.360000 0.001600
9.370000 0.003200
9.380000 0.004800
9.390000 0.001600
9.400000 0.001600
9.410000 0.006500
9.420000 0.003200
9.430000 0.004800
9.440000 0.004800
9.450000 0.009700
9.460000 0.001600
9.470000 0.003200
9.480000 0.006500
9.490000 0.011300
9.500000 0.004800
9.510000 0.006500
9.520000 0.008100
9.530000 0.003200
9.540000 0.001600
9.550000 0.006500
9.560000 0.011300
9.570000 0.009700
9.580000 0.003200
9.590000 0.009700
9.600000 0.004800
9.610000 0.006500
9.620000 0.003200
9.630000 0.001600
9.640000 0.011300
9.650000 0.006500
9.660000 0.003200
9.670000 0.008100
9.680000 0.008100
9.690000 0.003200
9.700000 0.004800
9.710000 0.001600
9.720000 0.006500
9.730000 0.008100
9.740000 0.006500
9.750000 0.004800
9.760000 0.004800
9.770000 0.008100
9.780000 0.009700
9.790000 0.008100
9.800000 0.006500
9.810000 0.006500
9.820000 0.006500
9.830000 0.006500
9.840000 0.004800
9.860000 0.003200
9.870000 0.004800
9.880000 0.003200
9.890000 0.008100
9.900000 0.001600
9.910000 0.006500
9.920000 0.003200
9.930000 0.004800
9.940000 0.008100
9.950000 0.006500
9.960000 0.003200
9.970000 0.006500
9.990000 0.001600
10.000000 0.006500
10.010000 0.008100
10.030000 0.001600
10.040000 0.004800
10.050000 0.001600
10.060000 0.008100
10.070000 0.001600
10.080000 0.001600
10.090000 0.003200
10.100000 0.001600
10.110000 0.006500
10.120000 0.004800
10.130000 0.004800
10.140000 0.003200
10.160000 0.001600
10.170000 0.004800
10.180000 0.003200
10.190000 0.001600
10.200000 0.003200
10.210000 0.003200
10.220000 0.004800
10.230000 0.008100
10.240000 0.003200
10.260000 0.003200
10.270000 0.004800
10.280000 0.003200
10.290000 0.001600
10.300000 0.001600
10.310000 0.001600
10.320000 0.003200
10.340000 0.003200
10.350000 0.004800
10.360000 0.004800
10.380000 0.001600
10.390000 0.006500
10.400000 0.001600
10.410000 0.001600
10.420000 0.004800
10.430000 0.003200
10.440000 0.011300
10.450000 0.006500
10.460000 0.003200
10.470000 0.001600
10.500000 0.003200
10.510000 0.003200
10.530000 0.004800
10.540000 0.001600
10.560000 0.001600
10.570000 0.001600
10.590000 0.004800
10.610000 0.001600
10.640000 0.001600
10.650000 0.001600
10.660000 0.003200
10.670000 0.003200
10.680000 0.003200
10.690000 0.006500
10.700000 0.001600
10.710000 0.001600
10.720000 0.004800
10.730000 0.001600
10.740000 0.006500
10.760000 0.004800
10.770000 0.003200
10.780000 0.004800
10.790000 0.004800
10.800000 0.003200
10.820000 0.006500
10.830000 0.003200
10.840000 0.001600
10.850000 0.001600
10.860000 0.001600
10.870000 0.001600
10.880000 0.003200
10.910000 0.001600
10.920000 0.004800
10.930000 0.003200
10.950000 0.003200
10.960000 0.004800
10.970000 0.006500
10.990000 0.006500
11.000000 0.003200
11.020000 0.001600
11.030000 0.001600
11.040000 0.001600
11.050000 0.001600
11.060000 0.008100
11.070000 0.004800
11.080000 0.003200
11.090000 0.003200
11.110000 0.003200
11.120000 0.001600
11.130000 0.004800
11.140000 0.004800
11.150000 0.003200
11.160000 0.004800
11.170000 0.003200
11.180000 0.004800
11.190000 0.001600
11.200000 0.001600
11.210000 0.001600
11.220000 0.001600
11.230000 0.001600
11.240000 0.001600
11.250000 0.003200
11.270000 0.004800
11.290000 0.003200
11.300000 0.001600
11.310000 0.003200
11.320000 0.003200
11.330000 0.003200
11.340000 0.004800
11.350000 0.001600
11.360000 0.001600
11.370000 0.009700
11.380000 0.003200
11.390000 0.001600
11.400000 0.003200
11.410000 0.001600
11.430000 0.001600
11.440000 0.006500
11.450000 0.004800
11.460000 0.001600
11.470000 0.001600
11.490000 0.004800
11.510000 0.004800
11.540000 0.004800
11.550000 0.003200
11.560000 0.004800
11.570000 0.001600
11.580000 0.006500
11.590000 0.008100
11.610000 0.001600
11.620000 0.004800
11.640000 0.001600
11.680000 0.001600
11.690000 0.001600
11.700000 0.003200
11.710000 0.003200
11.720000 0.001600
11.730000 0.004800
11.740000 0.001600
11.760000 0.003200
11.770000 0.001600
11.780000 0.003200
11.790000 0.003200
11.800000 0.003200
11.820000 0.001600
11.830000 0.001600
11.840000 0.001600
11.850000 0.004800
11.860000 0.006500
11.880000 0.001600
11.890000 0.003200
11.900000 0.003200
11.910000 0.001600
11.920000 0.003200
11.930000 0.001600
11.960000 0.001600
11.970000 0.001600
11.990000 0.004800
12.000000 0.001600
12.010000 0.003200
12.020000 0.006500
12.030000 0.008100
12.050000 0.003200
12.060000 0.001600
12.070000 0.001600
12.080000 0.003200
12.090000 0.003200
12.100000 0.003200
12.110000 0.004800
12.130000 0.001600
12.140000 0.001600
12.150000 0.003200
12.160000 0.003200
12.170000 0.004800
12.180000 0.003200
12.190000 0.004800
12.200000 0.003200
12.210000 0.001600
12.220000 0.003200
12.240000 0.001600
12.250000 0.001600
12.260000 0.006500
12.270000 0.006500
12.300000 0.003200
12.310000 0.004800
12.320000 0.003200
12.330000 0.003200
12.340000 0.006500
12.350000 0.004800
12.360000 0.008100
12.380000 0.003200
12.390000 0.001600
12.410000 0.006500
12.420000 0.003200
12.440000 0.011300
12.450000 0.003200
12.460000 0.001600
12.470000 0.001600
12.480000 0.001600
12.490000 0.004800
12.500000 0.001600
12.510000 0.006500
12.520000 0.004800
12.530000 0.008100
12.540000 0.001600
12.550000 0.003200
12.560000 0.001600
12.580000 0.001600
12.590000 0.004800
12.600000 0.003200
12.610000 0.001600
12.620000 0.003200
12.630000 0.001600
12.640000 0.001600
12.650000 0.001600
12.660000 0.003200
12.670000 0.003200
12.680000 0.001600
12.690000 0.001600
12.710000 0.001600
12.720000 0.003200
12.730000 0.004800
12.740000 0.006500
12.750000 0.001600
12.770000 0.001600
12.780000 0.001600
12.800000 0.001600
12.810000 0.004800
12.820000 0.004800
12.830000 0.001600
12.840000 0.008100
12.850000 0.008100
12.860000 0.001600
12.870000 0.003200
12.890000 0.003200
12.900000 0.003200
12.910000 0.001600
12.920000 0.003200
12.930000 0.001600
12.940000 0.003200
12.950000 0.001600
12.960000 0.004800
12.970000 0.003200
12.980000 0.003200
13.000000 0.003200
13.010000 0.001600
13.020000 0.006500
13.030000 0.004800
13.040000 0.001600
13.050000 0.001600
13.060000 0.003200
13.070000 0.003200
13.080000 0.004800
13.090000 0.001600
13.100000 0.001600
13.120000 0.001600
13.130000 0.008100
13.140000 0.003200
13.150000 0.004800
13.170000 0.001600
13.180000 0.001600
13.190000 0.003200
13.200000 0.004800
13.210000 0.003200
13.220000 0.001600
13.240000 0.004800
13.250000 0.001600
13.260000 0.004800
13.270000 0.001600
13.280000 0.001600
13.290000 0.006500
13.300000 0.004800
13.310000 0.001600
13.320000 0.001600
13.340000 0.008100
13.350000 0.001600
13.370000 0.004800
13.390000 0.003200
13.410000 0.001600
13.430000 0.004800
13.440000 0.003200
13.450000 0.001600
13.470000 0.001600
13.480000 0.003200
13.490000 0.004800
13.500000 0.001600
13.520000 0.001600
13.540000 0.001600
13.560000 0.001600
13.570000 0.001600
13.580000 0.003200
13.590000 0.003200
13.600000 0.004800
13.610000 0.001600
13.640000 0.003200
13.660000 0.008100
13.670000 0.001600
13.690000 0.004800
13.700000 0.001600
13.710000 0.001600
13.720000 0.003200
13.730000 0.001600
13.740000 0.004800
13.750000 0.001600
13.760000 0.001600
13.770000 0.006500
13.780000 0.003200
13.790000 0.003200
13.800000 0.004800
13.810000 0.003200
13.820000 0.003200
13.830000 0.003200
13.840000 0.004800
13.870000 0.003200
13.880000 0.004800
13.890000 0.003200
13.900000 0.001600
13.920000 0.001600
13.940000 0.001600
13.950000 0.001600
13.960000 0.001600
13.980000 0.001600
13.990000 0.004800
14.010000 0.001600
14.020000 0.003200
14.030000 0.001600
14.040000 0.004800
14.050000 0.006500
14.070000 0.003200
14.080000 0.003200
14.090000 0.001600
14.120000 0.004800
14.130000 0.001600
14.140000 0.003200
14.170000 0.001600
14.180000 0.001600
14.200000 0.004800
14.220000 0.004800
14.230000 0.001600
14.240000 0.003200
14.250000 0.004800
14.260000 0.001600
14.270000 0.001600
14.280000 0.004800
14.290000 0.001600
14.300000 0.001600
14.310000 0.001600
14.350000 0.003200
14.370000 0.006500
14.390000 0.003200
14.400000 0.003200
14.410000 0.003200
14.420000 0.001600
14.430000 0.004800
14.450000 0.001600
14.460000 0.001600
14.470000 0.001600
14.480000 0.001600
14.500000 0.003200
14.510000 0.003200
14.540000 0.003200
14.550000 0.001600
14.560000 0.001600
14.570000 0.004800
14.580000 0.003200
14.590000 0.003200
14.620000 0.001600
14.630000 0.001600
14.640000 0.003200
14.650000 0.003200
14.680000 0.003200
14.700000 0.003200
14.710000 0.001600
14.740000 0.004800
14.750000 0.004800
14.770000 0.001600
14.780000 0.004800
14.800000 0.003200
14.870000 0.001600
14.880000 0.003200
14.920000 0.001600
14.930000 0.001600
14.940000 0.001600
14.950000 0.001600
14.960000 0.003200
14.980000 0.003200
14.990000 0.003200
15.000000 0.003200
15.030000 0.003200
15.040000 0.003200
15.060000 0.001600
15.080000 0.001600
15.100000 0.001600
15.120000 0.001600
15.140000 0.001600
15.150000 0.004800
15.160000 0.004800
15.170000 0.001600
15.180000 0.001600
15.190000 0.001600
15.200000 0.003200
15.230000 0.001600
15.240000 0.003200
15.260000 0.001600
15.270000 0.001600
15.280000 0.001600
15.300000 0.001600
15.320000 0.003200
15.330000 0.004800
15.360000 0.003200
15.410000 0.001600
15.420000 0.001600
15.440000 0.001600
15.450000 0.003200
15.460000 0.001600
15.470000 0.001600
15.540000 0.001600
15.560000 0.001600
15.570000 0.001600
15.580000 0.001600
15.600000 0.001600
15.620000 0.001600
15.650000 0.001600
15.690000 0.001600
15.760000 0.001600
15.780000 0.001600
15.800000 0.006500
15.810000 0.001600
15.830000 0.001600
15.870000 0.003200
15.880000 0.001600
15.890000 0.001600
15.930000 0.003200
15.950000 0.003200
15.980000 0.001600
16.000000 0.001600
16.020000 0.001600
16.030000 0.001600
16.060000 0.003200
16.070000 0.001600
16.080000 0.001600
16.100000 0.001600
16.110000 0.001600
16.120000 0.001600
16.160000 0.001600
16.170000 0.004800
16.210000 0.001600
16.220000 0.001600
16.230000 0.001600
16.240000 0.003200
16.300000 0.001600
16.320000 0.001600
16.350000 0.001600
16.380000 0.001600
16.410000 0.003200
16.430000 0.001600
16.450000 0.001600
16.460000 0.001600
16.470000 0.001600
16.480000 0.006500
16.490000 0.003200
16.530000 0.001600
16.580000 0.004800
16.620000 0.001600
16.650000 0.001600
16.660000 0.001600
16.670000 0.001600
16.710000 0.001600
16.720000 0.001600
16.730000 0.004800
16.780000 0.001600
16.810000 0.001600
16.850000 0.001600
16.890000 0.001600
16.920000 0.001600
16.930000 0.001600
16.940000 0.001600
16.990000 0.001600
17.000000 0.001600
17.030000 0.001600
17.060000 0.001600
17.130000 0.001600
17.190000 0.003200
17.270000 0.001600
17.350000 0.001600
17.360000 0.003200
17.420000 0.001600
17.480000 0.001600
17.520000 0.001600
17.530000 0.001600
17.550000 0.001600
17.590000 0.001600
17.620000 0.003200
17.630000 0.001600
17.710000 0.001600
17.770000 0.001600
17.860000 0.001600
17.900000 0.001600
17.980000 0.001600
18.040000 0.001600
18.410000 0.001600
18.540000 0.001600
18.550000 0.001600
18.600000 0.001600
18.610000 0.001600
18.850000 0.001600
18.990000 0.001600
19.070000 0.001600
19.160000 0.001600
19.200000 0.001600
19.350000 0.003200
19.400000 0.001600
19.570000 0.001600
19.680000 0.001600
19.840000 0.001600
19.880000 0.001600
20.060000 0.001600
20.450000 0.001600
20.490000 0.001600
20.500000 0.001600
20.540000 0.001600
20.560000 0.001600
20.640000 0.001600
20.880000 0.001600
20.980000 0.001600
21.420000 0.001600
21.450000 0.001600
21.460000 0.001600
21.610000 0.001600
21.840000 0.001600
22.040000 0.001600
22.290000 0.001600
23.090000 0.001600
24.110000 0.001600
24.420000 0.001600
24.870000 0.001600


==> data/Distribution-PDS-8.txt <==
0.030000 0.004100
0.040000 0.022200
0.050000 0.060700
0.060000 0.135800
0.070000 0.241200
0.080000 0.374200
0.090000 0.537100
0.100000 0.790200
0.110000 1.062600
0.120000 1.409300
0.130000 1.777800
0.140000 2.050200
0.150000 2.514600
0.160000 2.808800
0.170000 3.071000
0.180000 3.361500
0.190000 3.550600
0.200000 3.727900
0.210000 3.791900
0.220000 3.755800
0.230000 3.818900
0.240000 3.735700
0.250000 3.571100
0.260000 3.411100
0.270000 3.333600
0.280000 3.087800
0.290000 2.887200
0.300000 2.716500
0.310000 2.557300
0.320000 2.337400
0.330000 2.126500
0.340000 1.959500
0.350000 1.809000
0.360000 1.636600
0.370000 1.463100
0.380000 1.436000
0.390000 1.209500
0.400000 1.104900
0.410000 1.015500
0.420000 0.907100
0.430000 0.833300
0.440000 0.711400
0.450000 0.675300
0.460000 0.575600
0.470000 0.542000
0.480000 0.474700
0.490000 0.429200
0.500000 0.395500
0.510000 0.367600
0.520000 0.345500
0.530000 0.308100
0.540000 0.296200
0.550000 0.270800
0.560000 0.253100
0.570000 0.238000
0.580000 0.237600
0.590000 0.208800
0.600000 0.208000
0.610000 0.178500
0.620000 0.178100
0.630000 0.169400
0.640000 0.160800
0.650000 0.157100
0.660000 0.157600
0.670000 0.151800
0.680000 0.138700
0.690000 0.137000
0.700000 0.135000
0.710000 0.148100
0.720000 0.135800
0.730000 0.115700
0.740000 0.120200
0.750000 0.132900
0.760000 0.153400
0.770000 0.137900
0.780000 0.119400
0.790000 0.108300
0.800000 0.108700
0.810000 0.133300
0.820000 0.118600
0.830000 0.122700
0.840000 0.115300
0.850000 0.112800
0.860000 0.127200
0.870000 0.110800
0.880000 0.102600
0.890000 0.119400
0.900000 0.127600
0.910000 0.120200
0.920000 0.112000
0.930000 0.104600
0.940000 0.111200
0.950000 0.111600
0.960000 0.110800
0.970000 0.115300
0.980000 0.113200
0.990000 0.114100
1.000000 0.109100
1.010000 0.111600
1.020000 0.112800
1.030000 0.103000
1.040000 0.107100
1.050000 0.103800
1.060000 0.112000
1.070000 0.095200
1.080000 0.103000
1.090000 0.106300
1.100000 0.095600
1.110000 0.094000
1.120000 0.093500
1.130000 0.088600
1.140000 0.097200
1.150000 0.091500
1.160000 0.092300
1.170000 0.095600
1.180000 0.080800
1.190000 0.083700
1.200000 0.080800
1.210000 0.084500
1.220000 0.074700
1.230000 0.069300
1.240000 0.089000
1.250000 0.080000
1.260000 0.080000
1.270000 0.077100
1.280000 0.064000
1.290000 0.073400
1.300000 0.075100
1.310000 0.066500
1.320000 0.075100
1.330000 0.073400
1.340000 0.064800
1.350000 0.058300
1.360000 0.057400
1.370000 0.057400
1.380000 0.059100
1.390000 0.045100
1.400000 0.062000
1.410000 0.052500
1.420000 0.057400
1.430000 0.052500
1.440000 0.048400
1.450000 0.050100
1.460000 0.046000
1.470000 0.050900
1.480000 0.034500
1.490000 0.045500
1.500000 0.044300
1.510000 0.043500
1.520000 0.037700
1.530000 0.044700
1.540000 0.039800
1.550000 0.036500
1.560000 0.035300
1.570000 0.037700
1.580000 0.032000
1.590000 0.034900
1.600000 0.036900
1.610000 0.031200
1.620000 0.029500
1.630000 0.035300
1.640000 0.031600
1.650000 0.028700
1.660000 0.028700
1.670000 0.033200
1.680000 0.027500
1.690000 0.026300
1.700000 0.027500
1.710000 0.027500
1.720000 0.022600
1.730000 0.028700
1.740000 0.025000
1.750000 0.025000
1.760000 0.022600
1.770000 0.022600
1.780000 0.021300
1.790000 0.020900
1.800000 0.023400
1.810000 0.016000
1.820000 0.025000
1.830000 0.021700
1.840000 0.023800
1.850000 0.027100
1.860000 0.015200
1.870000 0.021300
1.880000 0.024600
1.890000 0.019300
1.900000 0.018100
1.910000 0.017600
1.920000 0.016800
1.930000 0.020500
1.940000 0.018500
1.950000 0.021300
1.960000 0.016000
1.970000 0.017600
1.980000 0.016400
1.990000 0.012300
2.000000 0.013100
2.010000 0.020100
2.020000 0.011900
2.030000 0.014800
2.040000 0.015600
2.050000 0.013900
2.060000 0.012300
2.070000 0.015200
2.080000 0.011900
2.090000 0.014800
2.100000 0.012700
2.110000 0.013500
2.120000 0.015600
2.130000 0.011900
2.140000 0.015600
2.150000 0.010700
2.160000 0.012300
2.170000 0.009400
2.180000 0.009800
2.190000 0.010300
2.200000 0.013900
2.210000 0.013900
2.220000 0.013500
2.230000 0.013900
2.240000 0.010700
2.250000 0.012700
2.260000 0.007800
2.270000 0.008600
2.280000 0.010700
2.290000 0.011500
2.300000 0.010300
2.310000 0.008600
2.320000 0.007800
2.330000 0.006200
2.340000 0.010700
2.350000 0.014800
2.360000 0.007400
2.370000 0.009800
2.380000 0.009400
2.390000 0.007800
2.400000 0.009000
2.410000 0.011100
2.420000 0.009800
2.430000 0.009400
2.440000 0.007400
2.450000 0.008600
2.460000 0.009000
2.470000 0.008200
2.480000 0.010300
2.490000 0.009000
2.500000 0.009000
2.510000 0.010700
2.520000 0.008200
2.530000 0.010300
2.540000 0.007800
2.550000 0.009000
2.560000 0.007800
2.570000 0.008600
2.580000 0.006600
2.590000 0.006200
2.600000 0.006600
2.610000 0.009000
2.620000 0.006600
2.630000 0.006200
2.640000 0.005700
2.650000 0.009000
2.660000 0.009000
2.670000 0.009000
2.680000 0.003700
2.690000 0.006200
2.700000 0.004100
2.710000 0.007000
2.720000 0.007000
2.730000 0.006200
2.740000 0.007000
2.750000 0.004100
2.760000 0.004500
2.770000 0.003700
2.780000 0.005700
2.790000 0.006600
2.800000 0.008200
2.810000 0.008600
2.820000 0.005300
2.830000 0.005300
2.840000 0.007400
2.850000 0.004500
2.860000 0.002500
2.870000 0.005700
2.880000 0.005700
2.890000 0.002100
2.900000 0.005300
2.910000 0.006600
2.920000 0.005300
2.930000 0.002500
2.940000 0.004100
2.950000 0.002100
2.960000 0.002900
2.970000 0.004100
2.980000 0.005300
2.990000 0.001200
3.000000 0.005300
3.010000 0.002500
3.020000 0.001600
3.030000 0.004500
3.040000 0.003300
3.050000 0.003300
3.060000 0.004900
3.070000 0.005300
3.080000 0.004100
3.090000 0.003700
3.100000 0.004500
3.110000 0.002900
3.120000 0.002100
3.130000 0.002500
3.140000 0.002900
3.150000 0.002900
3.160000 0.004900
3.170000 0.002500
3.180000 0.003300
3.190000 0.002100
3.200000 0.004100
3.210000 0.003700
3.220000 0.003300
3.230000 0.001600
3.240000 0.003300
3.250000 0.001200
3.260000 0.002500
3.270000 0.002500
3.280000 0.001600
3.290000 0.002100
3.300000 0.002100
3.310000 0.002500
3.320000 0.002500
3.330000 0.001600
3.340000 0.002500
3.350000 0.000800
3.360000 0.004500
3.370000 0.002100
3.380000 0.002500
3.390000 0.003700
3.400000 0.002500
3.410000 0.002500
3.420000 0.002100
3.430000 0.002500
3.440000 0.002500
3.450000 0.003300
3.460000 0.002100
3.470000 0.002500
3.480000 0.001200
3.490000 0.002500
3.500000 0.002900
3.510000 0.000400
3.520000 0.001600
3.530000 0.002900
3.540000 0.001600
3.550000 0.002100
3.560000 0.001200
3.570000 0.002100
3.580000 0.002100
3.590000 0.002900
3.600000 0.001200
3.610000 0.002500
3.620000 0.002100
3.630000 0.000800
3.640000 0.001200
3.660000 0.002100
3.670000 0.001600
3.680000 0.002100
3.700000 0.002100
3.710000 0.001600
3.720000 0.000800
3.730000 0.001600
3.740000 0.000800
3.750000 0.002100
3.760000 0.001200
3.770000 0.001200
3.780000 0.000400
3.790000 0.001200
3.800000 0.001200
3.810000 0.001200
3.820000 0.002100
3.830000 0.001200
3.840000 0.002100
3.850000 0.002500
3.860000 0.001600
3.870000 0.002100
3.880000 0.001600
3.890000 0.001200
3.900000 0.001200
3.910000 0.000400
3.920000 0.001600
3.930000 0.000800
3.940000 0.001200
3.950000 0.002100
3.960000 0.001200
3.970000 0.001200
3.980000 0.000400
3.990000 0.001200
4.000000 0.001600
4.010000 0.000400
4.020000 0.000400
4.040000 0.000400
4.050000 0.000800
4.060000 0.000800
4.070000 0.000400
4.100000 0.002100
4.110000 0.001200
4.120000 0.001200
4.130000 0.002900
4.140000 0.001200
4.150000 0.000400
4.160000 0.000400
4.170000 0.001600
4.180000 0.001600
4.190000 0.000400
4.200000 0.000400
4.210000 0.001200
4.220000 0.001200
4.230000 0.000800
4.240000 0.001200
4.250000 0.001200
4.260000 0.000800
4.270000 0.000400
4.280000 0.001600
4.290000 0.000400
4.310000 0.000400
4.320000 0.000400
4.340000 0.000800
4.350000 0.000800
4.370000 0.000400
4.390000 0.000400
4.400000 0.002900
4.410000 0.000400
4.420000 0.001200
4.440000 0.000800
4.460000 0.000400
4.480000 0.000400
4.490000 0.001600
4.500000 0.001200
4.510000 0.000800
4.520000 0.000800
4.530000 0.000400
4.540000 0.000800
4.550000 0.000400
4.560000 0.001200
4.570000 0.001200
4.610000 0.001200
4.620000 0.000400
4.640000 0.000800
4.650000 0.000400
4.670000 0.000400
4.680000 0.000400
4.690000 0.001200
4.700000 0.000400
4.720000 0.000400
4.730000 0.000400
4.740000 0.000400
4.750000 0.000800
4.770000 0.000400
4.790000 0.000800
4.800000 0.000400
4.810000 0.000800
4.820000 0.000400
4.830000 0.000400
4.840000 0.000800
4.850000 0.000400
4.870000 0.000800
4.890000 0.000800
4.900000 0.000400
4.920000 0.000400
4.930000 0.001200
4.940000 0.001200
4.950000 0.000800
4.960000 0.000400
4.970000 0.000400
4.980000 0.000400
4.990000 0.000400
5.000000 0.000400
5.020000 0.000400
5.040000 0.000800
5.060000 0.000800
5.070000 0.000400
5.090000 0.000400
5.100000 0.000400
5.110000 0.000400
5.120000 0.000400
5.170000 0.001600
5.180000 0.000800
5.190000 0.000400
5.210000 0.000400
5.220000 0.000400
5.240000 0.000800
5.250000 0.000800
5.260000 0.000800
5.300000 0.000800
5.320000 0.000400
5.350000 0.000400
5.390000 0.000800
5.410000 0.001200
5.430000 0.000400
5.440000 0.000400
5.470000 0.000800
5.480000 0.000400
5.500000 0.000800
5.510000 0.000800
5.520000 0.001200
5.570000 0.000400
5.580000 0.001200
5.620000 0.000400
5.630000 0.000400
5.640000 0.000800
5.690000 0.000400
5.730000 0.001200
5.800000 0.000400
5.850000 0.000400
5.870000 0.000400
5.900000 0.000400
5.910000 0.000400
5.960000 0.000800
5.990000 0.000400
6.000000 0.000400
6.020000 0.000400
6.040000 0.000400
6.050000 0.000400
6.080000 0.000800
6.320000 0.000400
6.330000 0.000400
6.340000 0.000400
6.400000 0.000800
6.450000 0.000400
6.500000 0.000400
6.560000 0.000400
6.620000 0.000400
6.650000 0.000800
6.760000 0.000400
6.780000 0.000400
6.790000 0.000400
6.810000 0.000400
6.890000 0.000400
6.920000 0.000400
6.930000 0.000400
6.970000 0.000400
7.100000 0.000400
7.610000 0.000400
7.630000 0.000400
8.050000 0.000400
8.260000 0.000400
8.380000 0.000400
9.240000 0.000400


==> data/Distribution-base.txt <==
0.010000 0.004900
0.020000 0.136000
0.030000 0.678000
0.040000 1.886700
0.050000 3.431700
0.060000 4.854300
0.070000 5.942100
0.080000 6.520700
0.090000 6.917700
0.100000 6.979000
0.110000 6.761000
0.120000 6.469100
0.130000 6.031800
0.140000 5.371700
0.150000 4.810500
0.160000 4.249200
0.170000 3.643200
0.180000 3.121500
0.190000 2.612000
0.200000 2.183300
0.210000 1.790200
0.220000 1.453500
0.230000 1.190800
0.240000 0.956100
0.250000 0.754700
0.260000 0.620600
0.270000 0.478000
0.280000 0.391700
0.290000 0.327900
0.300000 0.269900
0.310000 0.227100
0.320000 0.198900
0.330000 0.170300
0.340000 0.142100
0.350000 0.127300
0.360000 0.117700
0.370000 0.107200
0.380000 0.102000
0.390000 0.093400
0.400000 0.094000
0.410000 0.093600
0.420000 0.085000
0.430000 0.081500
0.440000 0.083500
0.450000 0.072800
0.460000 0.073000
0.470000 0.082300
0.480000 0.076900
0.490000 0.078800
0.500000 0.088900
0.510000 0.083500
0.520000 0.069500
0.530000 0.084300
0.540000 0.081300
0.550000 0.090700
0.560000 0.082500
0.570000 0.083700
0.580000 0.078800
0.590000 0.082700
0.600000 0.084100
0.610000 0.080800
0.620000 0.089900
0.630000 0.089500
0.640000 0.097900
0.650000 0.093200
0.660000 0.091100
0.670000 0.100600
0.680000 0.094200
0.690000 0.095700
0.700000 0.094000
0.710000 0.105700
0.720000 0.101200
0.730000 0.095200
0.740000 0.103300
0.750000 0.103900
0.760000 0.102900
0.770000 0.112100
0.780000 0.093200
0.790000 0.108400
0.800000 0.107600
0.810000 0.109000
0.820000 0.102000
0.830000 0.104500
0.840000 0.104300
0.850000 0.101400
0.860000 0.104900
0.870000 0.092800
0.880000 0.100800
0.890000 0.094600
0.900000 0.091300
0.910000 0.089100
0.920000 0.089700
0.930000 0.094000
0.940000 0.084500
0.950000 0.088000
0.960000 0.082500
0.970000 0.079000
0.980000 0.086600
0.990000 0.079000
1.000000 0.080800
1.010000 0.073400
1.020000 0.073800
1.030000 0.073200
1.040000 0.074100
1.050000 0.074900
1.060000 0.066400
1.070000 0.066400
1.080000 0.061700
1.090000 0.067100
1.100000 0.062900
1.110000 0.065200
1.120000 0.055300
1.130000 0.057000
1.140000 0.053700
1.150000 0.054100
1.160000 0.050400
1.170000 0.047500
1.180000 0.043000
1.190000 0.046700
1.200000 0.043200
1.210000 0.043600
1.220000 0.043200
1.230000 0.038900
1.240000 0.044000
1.250000 0.037200
1.260000 0.033100
1.270000 0.031700
1.280000 0.030400
1.290000 0.031900
1.300000 0.031700
1.310000 0.029600
1.320000 0.028800
1.330000 0.024700
1.340000 0.024700
1.350000 0.021400
1.360000 0.025700
1.370000 0.021200
1.380000 0.020400
1.390000 0.017900
1.400000 0.020800
1.410000 0.017300
1.420000 0.019700
1.430000 0.018500
1.440000 0.015800
1.450000 0.015400
1.460000 0.015200
1.470000 0.016700
1.480000 0.014400
1.490000 0.012800
1.500000 0.013600
1.510000 0.013200
1.520000 0.010500
1.530000 0.013600
1.540000 0.010500
1.550000 0.013000
1.560000 0.007400
1.570000 0.011900
1.580000 0.008400
1.590000 0.010100
1.600000 0.009300
1.610000 0.010300
1.620000 0.008200
1.630000 0.007800
1.640000 0.007400
1.650000 0.008200
1.660000 0.006800
1.670000 0.007200
1.680000 0.005300
1.690000 0.005300
1.700000 0.006000
1.710000 0.007400
1.720000 0.006400
1.730000 0.005100
1.740000 0.004100
1.750000 0.004100
1.760000 0.005100
1.770000 0.003300
1.780000 0.005100
1.790000 0.003900
1.800000 0.004700
1.810000 0.004300
1.820000 0.003300
1.830000 0.005100
1.840000 0.003700
1.850000 0.004900
1.860000 0.003900
1.870000 0.003500
1.880000 0.002100
1.890000 0.004300
1.900000 0.002300
1.910000 0.002900
1.920000 0.001900
1.930000 0.002300
1.940000 0.003900
1.950000 0.003900
1.960000 0.001600
1.970000 0.002300
1.980000 0.001600
1.990000 0.002500
2.000000 0.001900
2.010000 0.002500
2.020000 0.001000
2.030000 0.001200
2.040000 0.002100
2.050000 0.000800
2.060000 0.001900
2.070000 0.001000
2.080000 0.001000
2.090000 0.001400
2.100000 0.001900
2.110000 0.000400
2.120000 0.001600
2.130000 0.001600
2.140000 0.001200
2.150000 0.001900
2.160000 0.001200
2.170000 0.000800
2.180000 0.002500
2.190000 0.000200
2.200000 0.001000
2.210000 0.000600
2.220000 0.000400
2.230000 0.001000
2.240000 0.001400
2.250000 0.000800
2.260000 0.000200
2.270000 0.001600
2.280000 0.001000
2.290000 0.000400
2.300000 0.000600
2.310000 0.000800
2.320000 0.000800
2.330000 0.000400
2.340000 0.001000
2.350000 0.000400
2.360000 0.000400
2.370000 0.000600
2.380000 0.000600
2.390000 0.000600
2.400000 0.000400
2.410000 0.000800
2.420000 0.000600
2.430000 0.000200
2.440000 0.000800
2.450000 0.000200
2.470000 0.000400
2.480000 0.000400
2.490000 0.000400
2.500000 0.001000
2.510000 0.000400
2.520000 0.000400
2.530000 0.000200
2.550000 0.000400
2.560000 0.000200
2.570000 0.000600
2.580000 0.000200
2.600000 0.000200
2.610000 0.000200
2.630000 0.000400
2.640000 0.000200
2.650000 0.000600
2.670000 0.000200
2.690000 0.000200
2.700000 0.000200
2.720000 0.000400
2.740000 0.000200
2.760000 0.000400
2.780000 0.000200
2.800000 0.000200
2.820000 0.000200
2.830000 0.000200
2.840000 0.000200
2.850000 0.000200
2.870000 0.000200
2.880000 0.000800
2.900000 0.000400
2.910000 0.000200
2.930000 0.000400
2.940000 0.000200
2.950000 0.000200
2.960000 0.000200
3.030000 0.000400
3.040000 0.000200
3.060000 0.000600
3.070000 0.000200
3.080000 0.000400
3.100000 0.000200
3.110000 0.000200
3.130000 0.000200
3.140000 0.000200
3.160000 0.000200
3.170000 0.000400
3.180000 0.000200
3.250000 0.000200
3.260000 0.000200
3.280000 0.000200
3.290000 0.000200
3.300000 0.000200
3.390000 0.000200
3.510000 0.000200
3.540000 0.000400
3.700000 0.000200
3.920000 0.000200
4.010000 0.000200
4.100000 0.000200
4.170000 0.000200
4.260000 0.000200
4.780000 0.000200
5.520000 0.000200


==> data/Transformer-PDS-16.txt <==
0   76.633413
1	55.965268
2	56.202886
3	42.669890
4	44.541468
5	38.789765
6	45.249086
7	50.496033
8	54.147723
9	55.948929
10	57.867363
11	94.536265
12	88.469102

==> data/Transformer-PDS-32.txt <==
0	75.678270
1	56.033941
2	56.514660
3	43.956017
4	45.952580
5	38.770677
6	42.739680
7	46.290488
8	37.525865
9	39.442670
10	43.290890
11	97.003911
12	91.764678

==> data/Transformer-PDS-8.txt <==
0	76.971366
1	55.102544
2	56.979418
3	56.108640
4	43.223162
5	44.939898
6	45.487983
7	67.107716
8	70.984343
9	71.739971
10	77.020773
12	86.161001
12	85.722030

==> data/Trasnformer-Deep-PDS-16.txt <==
0	76.633413
1	56.290527
2	59.054498
3	60.775579
4	61.441196
5	59.588800
6	43.487562
7	45.650290
8	47.574845
9	48.526667
10	48.481514
11	37.996015
12	42.556708
13	47.499624
14	50.740024
15	53.213052
16	55.078988
17	56.791445
18	57.825762
19	58.990795
20	60.405772
21	60.918729
22	59.598342
23	67.864098
24	79.638756
25	85.217390
26	88.916189
27	90.123576
28	91.438386
29	87.581178
30	84.171089

==> data/Trasnformer-Deep-PDS-32.txt <==
0	75.678270
1	56.280370
2	58.424462
3	59.949978
4	60.743097
5	58.978663
6	45.777303
7	49.601592
8	51.352529
9	52.414197
10	50.988676
11	43.531804
12	49.056408
13	54.696414
14	57.198475
15	59.643807
16	61.804068
17	65.192221
18	55.606269
19	58.945706
20	61.646021
21	61.774126
22	62.418228
23	63.149202
24	63.432511
25	95.818240
26	97.809281
27	98.454644
28	98.633167
29	97.707899
30	95.080316

==> data/Trasnformer-Deep-PDS-8.txt <==
0	76.971366
1	56.399823
2	60.201618
3	62.133638
4	64.431318
5	65.328359
6	64.772440
7	62.232715
8	43.974579
9	46.236631
10	48.215284
11	50.406712
12	52.288714
13	52.173015
14	50.676585
15	68.703154
16	73.700699
17	75.819169
18	77.868746
19	78.402531
20	78.743362
21	77.772509
22	82.335121
23	95.707937
24	97.669567
25	98.215133
26	98.513277
27	98.596380
28	98.479209
29	95.220740
30	92.021043

==> data/layer_cos_sim_enc30.txt <==
0	52.324295
1	59.427945
2	67.355612
3	72.498384
4	77.686871
5	82.099383
6	84.472829
7	86.983470
8	88.512835
9	89.753606
10	90.182137
11	90.464580
12	90.759759
13	90.948941
14	91.325235
15	91.250210
16	90.819300
17	90.533723
18	90.189941
19	89.825710
20	89.538586
21	89.380129
22	88.923380
23	88.602363
24	88.079319
25	87.823001
26	87.779223
27	87.773041
28	87.872791
29	88.118420
30	88.384470

==> data/layer_cos_sim_win1.txt <==
0	50.8716
1	61.2335
2	68.9461
3	76.3838
4	81.1715
5	84.1661
6	85.8858
7	87.3463
8	87.3894
9	87.1161
10	87.2034
11	87.7707
12	88.1926

==> data/layer_cos_sim_win2.txt <==
0	40.669958
1	52.177241
2	60.785063
3	69.203018
4	73.897600
5	76.981234
6	78.575011
7	79.956024
8	79.946448
9	79.081424
10	79.440863
11	80.265744
12	81.044949

==> data/layer_cos_sim_win3.txt <==
0	34.235387
1	46.714565
2	55.912991
3	64.931773
4	69.475346
5	72.392533
6	73.474710
7	74.281995
8	73.975931
9	72.157358
10	72.723101
11	73.543227
12	74.588006

==> data/librispeech_length_ratio.txt <==
17 0
18 0.0003816793893129771
19 0.0026717557251908397
20 0.0057251908396946565
21 0.013740458015267175
22 0.02366412213740458
23 0.04045801526717557
24 0.06564885496183206
25 0.0900763358778626
26 0.12748091603053435
27 0.17557251908396945
28 0.22900763358778625
29 0.29274809160305343
30 0.3568702290076336
31 0.433587786259542
32 0.48816793893129773
33 0.5541984732824428
34 0.6118320610687022
35 0.6587786259541984
36 0.6996183206106871
37 0.733206106870229
38 0.7706106870229008
39 0.8019083969465649
40 0.8301526717557252
41 0.851526717557252
42 0.8721374045801527
43 0.8877862595419848
44 0.9034351145038167
45 0.9118320610687023
46 0.9213740458015267
47 0.9293893129770993
48 0.9377862595419847
49 0.9442748091603054

==> data/librispeech_length_ratio2.txt <==
1 0.000000
2 0.000000
3 0.000000
4 0.000000
5 0.000000
6 0.000000
7 0.000000
8 0.000000
9 0.000000
10 0.000000
11 0.000000
12 0.000000
13 0.000000
14 0.000000
15 0.000000
16 0.000000
17 0.000000
18 0.076336
19 0.343511
20 0.419847
21 0.877863
22 1.450382
23 2.022901
24 2.557252
25 2.977099
26 4.465649
27 4.580153
28 6.564885
29 5.458015
30 7.671756
31 6.679389
32 5.572519
33 6.412214
34 5.496183
35 4.083969
36 3.969466
37 3.320611
38 3.664122
39 2.977099
40 2.519084
41 1.717557
42 2.099237
43 1.755725
44 0.992366
45 0.839695
46 0.954198
47 0.687023
48 0.954198
49 0.419847
50 0.572519
51 0.381679
52 0.381679
53 0.305344
54 0.496183
55 0.305344
56 0.190840
57 0.114504
58 0.267176
59 0.076336
60 0.229008
61 0.190840
62 0.152672
63 0.114504
64 0.114504
65 0.076336
66 0.267176
67 0.076336
68 0.038168
69 0.000000


==> data/mustc_length_ratio.txt <==
8 0.015461925009663703
9 0.01816776188635485
10 0.022033243138770777
11 0.03362968689601856
12 0.04909161190568226
13 0.06841901816776189
14 0.09161190568225744
15 0.1248550444530344
16 0.16814843448009278
17 0.21105527638190955
18 0.27328952454580596
19 0.3386161577116351
20 0.39737147274835716
21 0.46037881716273676
22 0.5264785465790491
23 0.5902589872439119
24 0.6428295322767684
25 0.6919211441824508
26 0.7452647854657904
27 0.7819868573637417
28 0.8190954773869347
29 0.8442211055276382
30 0.8697332817935833
31 0.8902203324313878
32 0.908001546192501
33 0.9250096637031311
34 0.9369926555856204
35 0.9462698105914187
36 0.9559335137224585
37 0.9625048318515655
38 0.966756861229223
39 0.9698492462311558
40 0.9729416312330885
41 0.9779667568612292
42 0.9795129493621956
43 0.981059141863162
44 0.9822187862388867
45 0.98299188248937
46 0.9845380749903363
47 0.9856977193660611
48 0.9868573637417859
49 0.9880170081175106
50 0.9884035562427522

==> data/mustc_length_ratio2.txt <==
1 0.0007730962504831851
2 0.003478933127174333
3 0.002705836876691148
4 0.0015461925009663702
5 0.0007730962504831851
6 0.002705836876691148
7 0.0015461925009663702
8 0.0030923850019327404
9 0.0030923850019327404
10 0.008117510630073444
11 0.011596443757247778
12 0.017008117510630073
13 0.020487050637804406
14 0.030537301894085815
15 0.03981445689988403
16 0.038654812524159254
17 0.05566293003478933
18 0.06687282566679552
19 0.05798221878623889
20 0.06455353691534596
21 0.05914186316196367
22 0.06687282566679552
23 0.05798221878623889
24 0.04986470815616544
25 0.057209122535755705
26 0.03904136064940085
27 0.03672207189795129
28 0.034016235021260145
29 0.026285272516428294
30 0.020873598763045998
31 0.021260146888287593
32 0.01623502126014689
33 0.014302280633938926
34 0.011596443757247778
35 0.00889060688055663
36 0.008504058755315036
37 0.003478933127174333
38 0.005411673753382296
39 0.0023192887514495554
40 0.004252029377657518
41 0.003478933127174333
42 0.0011596443757247777
43 0.001932740626207963
44 0.00038654812524159255
45 0.0015461925009663702
46 0.0011596443757247777
47 0.0015461925009663702
48 0.0015461925009663702
49 0.00038654812524159255
50 0.00038654812524159255
51 0.00038654812524159255
52 0.00038654812524159255
53 0.0
54 0.0011596443757247777
55 0.0011596443757247777
56 0.00038654812524159255
57 0.00038654812524159255
58 0.00038654812524159255
59 0.0
60 0.00038654812524159255
61 0.0
62 0.00038654812524159255
63 0.0
64 0.0
65 0.0
66 0.0
67 0.0
68 0.0
69 0.0
